The Atomic Hydrogen Content of Galaxies as a function of Group-Centric Radius

We apply a spectral stacking technique to Westerbork Synthesis Radio Telescope observations to measure the neutral atomic hydrogen content (HI) of nearby galaxies in and around galaxy groups at $z < 0.11$. Our sample includes 577 optically-selected galaxies (120 isolated galaxies and 457 satellites) covering stellar masses between 10$^{10}$ and 10$^{11.5}$ M$_{\odot}$, cross-matched with Yang's group catalogue, with angular and redshift positions from the Sloan Digital Sky Survey. We find that the satellites in the centres of groups have lower HI masses at fixed stellar mass and morphology (characterised by the inverse concentration index) relative to those at larger radii. These trends persist for satellites in both high-mass ($M_{\rm halo} > 10^{13.5}h^{-1}$M$_{\odot}$) and low-mass ($M_{\rm halo} \leqslant 10^{13.5}h^{-1}$M$_{\odot}$) groups, but disappear if we only consider group members in low local density ($\Sigma <$ 5 gal/Mpc$^{-2}$) environments. Similar trends are found for the specific star formation rate. Interestingly, we find that the radial trends of decreasing HI mass with decreasing group-centric radius extend beyond the group virial radius, as isolated galaxies close to larger groups lack HI compared with those located more than $\sim$3.0 $R_{180}$ away from the center of their nearest group. We also measure these trends in the late-type subsample and obtain similar results. Our results suggest that the HI reservoir of galaxies can be affected before galaxies become group satellites, indicating the existence of pre-processing in the infalling isolated galaxies.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
